Effects of metal enrichment and metal cooling in galaxy growth and cosmic star formation history

We present the results of a numerical study on the effects of metal enrichment and metal cooling on galaxy formation and cosmic star formation (SF) history using cosmological hydrodynamic simulations. We find following differences in the simulation with metal cooling when compared to the run without it: (1) the cosmic star formation rate (SFR) is enhanced by about 50 & 20% at z=1 & 3, respectively; (2) the gas mass fraction in galaxies is lower; (3) the total baryonic mass function (gas + star) at z=3 does not differ significantly, but shows an increase in the number of relatively massive galaxies at z=1; (4) the baryonic mass fraction of intergalactic medium (IGM) is reduced at z<3 due to more efficient cooling and gas accretion onto galaxies. Our results suggest that the metal cooling enhances the galaxy growth by two different mechanisms: (1) increase of SF efficiency in the local interstellar medium (ISM), and (2) increase of IGM accretion onto galaxies. The former process is effective throughout most of the cosmic history, while the latter is effective only at z<3 when the IGM is sufficiently enriched by metals owing to feedback.

==> referee.txt <==
This paper presents an analysis of the impact of metal-line cooling
on cosmic star formation using hydrodynamic simulations.  The work
is of interest mainly to modelers, some of whom still employ purely
primordial cooling (though most I can think of do include metal
cooling at this point).  It is inherently interesting to understand
the impact of metals on cooling.  The analysis is straightforward
and is contrasted nicely with previous work.  I believe it is
generally worthy for publication.

However, I find some choices made in the paper puzzling, and poorly
justified.  I would like to see some further tests that would 
more clearly illustrate what's going on.

1. If I understood correctly, metal cooling is only implemented in the
range of -1<Fe/H<0.  Is that true?  This seems like an odd choice, since
it is clear the IGM is at lower metallicity, and the WHIM is probably
around -1 solar, and these are the reservoirs from which gas accretion
is happening.  Is there some reason why this was cut off at -1?  The
Sutherland and Dopita models definitely have significant cooling below
one-tenth solar.

ANS) 
Metal cooling is implemented in the full range of metallicity in the 
look-up table from Sutherland and Dopita 1993, from [Fe/H]=-3 to [Fe/H]=1. 
In addition, we extrapolate the metal cooling outside of this range. We 
also require that the extrapolation cannot be lower than the primordial cooling 
rate. We have clarified this point in the 6th paragraph of Section 2.1.   
 

2. The presence of gas at T<10^4K with metal cooling is a bit disturbing,
because this shows that timestepping is not being handled correctly
with cooling in place if it yields x2-3 errors in the temperature (few
10^3K instead of 10^4K).  It would be worth recapping what the cooling
scheme actually used is.  Is it evolved on the cooling timescale, or is
it evolved with a predictor-corrector scheme like in Katz etal?  Can the
timestepping scheme be adjusted somehow to prevent this?  This would be
well served with further testing and discussion in the paper.

ANS)
We calculate the cooling rate in a scheme similar to Katz etal. After 
performing a few tests (e.g. such as reducing the cooling time-step by a
factor by several), we realized that the temperature of T<10^4K for 
the high-density multiphase gas is coming from the calculation of 
the effective temperature, rather than from the direct numerical 
calculation of cooling. It is by construction of the multiphase gas model.
We explained this in more detail in the 3rd paragraph of Section 3.2.

3. From comparing the N216L10 and N144L10 run in Fig 6 (upper right),
it seems that 32 star particle masses is insufficient for resolution
convergence.  It would worthwhile to show (as vertical lines) where the
robustly resolvable limit is (as done in later Figures).  For N144L10,
it appears to deviate systematically below Mstar<2e8, which I think is
64 star particle masses assuming that each gas particle spawns (up to)
2 star particles as is customary in Gadget.

ANS)
We added the vertical line for 32 star particles for N144L10 run in 
Figure 6a. In Figure 6, we limited the X-axis range to be above the 
32 particle mass limit, therefore the vertical resolution limit line 
for the N216L10 series overlaps with the Y-axis of each panel.
We chose 32 star particles, because all mass functions start to turn 
over around this mass range. 
 

4. I don't really buy the explanation for Fig 8e,f where the non-metal
cooling run has a longer tail to large masses.  I can't imagine it's
feedback because for those massive galaxies the winds probably aren't
escaping anyway; the winds should have more impact at lower masses.
It may have to do with the gas being more efficiently converted into
stars (which is why the effect is strongest in the gas mass plot).
But that doesn't explain why the total baryons are less in the mc case.
Anyway it's worth thinking more about; the current explanation doesn't
sounds right.

ANS)
The issue may be related to the balance between IGM accretion and 
feedback. Owing to metal cooling, IGM accret rate increases in the 
"mc" run. Metal cooling also enhances the SFR which results in a 
stronger feedback. The amount of mass loss is greater in low mass galaxies, 
but the heating of IGM is more significant for massive galaxies. 
The "mc" run has a stronger feedback, therefore its feedback heating 
may become more significant than the IGM accretion for very massive 
galaxies. The significant IGM heating suppresses the growth of massive-end 
of mass functions from z=3 to z=1, and results in shorter tail at z=1 
as shown in Fig. 8e,f. We have added this discussion in Section 4.2.


5. For Fig 9, the Geha etal comparison at z~0 seems less appropriate
than a comparison to Erb etal at z~2.  It would be good to discuss the
simulations compared with that data as well.  That said, Fig 10b is pretty
damning for any comparison with data, since it appears gas fractions are
almost completely resolution dependent.  In particular, the convergence
limit for gas fractions appears to be an order of magnitude more than
for stellar mass.  I don't know why this would be the case, but it is
clear that one cannot use 32 (or even 64) star particles as a reasonable
convergence limit for gas fractions (note that every physical quantity
in principle has its own resolution limit).  The sharper cutoff in the
N216L10 at small masses as an indication of its "physical" nature is
not very convincing.

ANS)
We added the following comparison with z~2 data of Erb etal (2006) in 2nd 
paragraph of Section 5. 
"Both simulation and observation show that the gas fraction decreases with 
increasing stellar mass. Using the mean gas and stellar mass reported 
by Erb etal. they find <fgas> ~ 0.35 which agrees with predicted gas 
fraction for massive galaxies in our simulation."
We also modified the argument about the resolution effect in the last 
paragraph of Section 5.


6. For Fig 11, I assume that the SF timescale has been kept the same
among the three variants, correct?  Since the timescale affects the
amplitude, it is possible that the "mv" case could be made consistent
with the Kennicutt Law by adjustment of the SF timescale, which is a
free parameter anyway.

ANS)
All our simulations keep the same SF timescale (or gas consumption
time) as 2.1 Gyr, which is the fiducial value. It is true that the 
"mv" run can be made more consistent with the Kennicutt Law by adjusting
this parameter, however, we try to emphasize the effect of metal cooling 
on SFR by keeping the SF timescale in all runs the same. We explained why 
the "mv" run has higher SFR than the "mc" run in 5th paragraph of Section 6.



